Tungsten in barium stars

Classical barium stars are red giants that received from their evolved binary companions material exposed to the \textit{slow} neutron-capture nucleosynthesis, i.e., the $s$-process. Such a mechanism is expected to have taken place in the interiors of Thermally-Pulsing Asymptotic Giant Branch (TP-AGB) stars. As post-interacting binaries, barium stars figure as powerful tracers of the $s$-process nucleosynthesis, evolution of binary systems, and mechanisms of mass transfer. The present study is the fourth in a series of high-resolution spectroscopic analyses on a sample of 180 barium stars, for which we report tungsten (W, $Z=74$) abundances. The abundances were derived from synthetic spectrum computations of the W\,{\sc i} absorption features at 4\,843.8~\AA\ and 5\,224.7~\AA. We were able to extract abundances for 94 stars; the measured [W/Fe] ratios range from $\sim0.0$ to $2.0$ dex, increasing with decreasing of metallicity. We noticed that in the plane [W/Fe] versus [$s$/Fe] barium stars follow the same trend observed in post-AGB stars. The observational data were also compared with predictions of the {\sc fruity} and Monash AGB nucleosynthesis models. These expect values between $-0.20$ and $+0.10$ dex for the [W/hs] ratios, whereas a larger spread is observed in the program stars, with [W/hs] ranging from $-0.40$ to $+0.60$ dex. The stars with high [W/hs] ratios may represent evidence for the operation of the intermediate neuron-capture process at metallicities close to solar.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
